Age Gradients Throughout the Galaxy with O-Miras

We assemble the largest sample of oxygen rich Miras to date and highlight their importance for age-dating the components of the Galaxy. Using data from the Catalina Rapid Transient Survey and the All Sky Automated Survey for Supernovae, we extract a clean sample of $\sim 2,400$ O-Miras, stretching from the Galactic Bulge to the distant halo. Given that the period of O-Miras correlates with age, this offers a new way of determining age gradients throughout the Galaxy. We use our sample to show (i) disk O-Miras have periods increasing on moving outwards from ~ 3 to 15 kpc, so the outer disk O-Miras are younger than the inner disk, (ii) the transition from younger disk to halo O-Miras occurs at r ~ 15 kpc and is marked by a plummeting in period, (iii) there exists a population of young O-Miras likely kicked from the disk to heights of order of |Z| ~ 10 kpc, (iv) great circle counts of old Miras show strong evidence for distant debris agglomeration associated with the Magellanic Clouds, (v) seven stars in our samples are located at distances between 200 and 500 kpc surpassing all previously established records, and, finally, (vi) O-Miras may be present in the Fornax, Sculptor, Sextans and Leo II Galactic dwarf spheroidals, as well as the distant globular cluster Pal 4. We spotlight the importance of O-Mira in the Era of Gaia as universal chronometers of the Galactic populations.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
